Evidence for Metallicity-Dependant Spin Evolution in the Kepler field

A curious rotation period distribution in the Color-Magnitude-Period Diagram (CMPD) of the Kepler field was recently revealed, thanks to data from Gaia and Kepler spacecraft. It was found that redder and brighter stars are spinning slower than the rest of the main sequence. On the theoretical side, it was demonstrated that metallicity should affect the rotational evolution of stars as well as their evolution in the Hertzprung-R\"ussel or Color-Magnitude diagram. In this work we combine this dataset with medium and high resolution spectroscopic metallicities and carefully select main sequence single stars in a given mass range. We show that the structure seen in the CMPD also corresponds to a broad correlation between metallicity and rotation, such that stars with higher metallicity rotate on average more slowly than those with low metallicity. We compare this sample to theoretical rotational evolution models that include a range of different metallicities. They predict a correlation between rotation rate and metallicity that is in the same direction and of about the same magnitude as that observed. Therefore metallicity appears to be a key parameter to explain the observed rotation period distributions. We also discuss a few different ways in which metallicity can affect the observed distribution of rotation period, due to observational biases and age distributions, as well as the effect on stellar wind torques.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
